Low Cost Machine Vision for Insect Classification

Preserving the number and diversity of insects is one of our society's most important goals in the area of environmental sustainability. A prerequisite for this is a systematic and up-scaled monitoring in order to detect correlations and identify countermeasures. Therefore, automatized monitoring using live traps is important, but so far there is no system that provides image data of sufficient detailed information for entomological classification. In this work, we present an imaging method as part of a multisensor system developed as a low-cost, scalable, open-source system that is adaptable to classical trap types. The image quality meets the requirements needed for classification in the taxonomic tree. Therefore, illumination and resolution have been optimized and motion artefacts have been suppressed. The system is evaluated exemplarily on a dataset consisting of 16 insect species of the same as well as different genus, family and order. We demonstrate that standard CNN-architectures like ResNet50 (pretrained on iNaturalist data) or MobileNet perform very well for the prediction task after re-training. Smaller custom made CNNs also lead to promising results. Classification accuracy of $>96\%$ has been achieved. Moreover, it was proved that image cropping of insects is necessary for classification of species with high inter-class similarity.

==> allTex/customCNN_modelsummary.txt <==
Model: "model"
_________________________________________________________________
Layer (type)                 Output Shape              Param #   
=================================================================
input_1 (InputLayer)         [(None, 224, 224, 3)]     0         
_________________________________________________________________
conv2d (Conv2D)              (None, 112, 112, 32)      11648     
_________________________________________________________________
batch_normalization (BatchNo (None, 112, 112, 32)      128       
_________________________________________________________________
max_pooling2d (MaxPooling2D) (None, 56, 56, 32)        0         
_________________________________________________________________
conv2d_1 (Conv2D)            (None, 56, 56, 64)        100416    
_________________________________________________________________
batch_normalization_1 (Batch (None, 56, 56, 64)        256       
_________________________________________________________________
max_pooling2d_1 (MaxPooling2 (None, 28, 28, 64)        0         
_________________________________________________________________
conv2d_2 (Conv2D)            (None, 28, 28, 128)       204928    
_________________________________________________________________
batch_normalization_2 (Batch (None, 28, 28, 128)       512       
_________________________________________________________________
max_pooling2d_2 (MaxPooling2 (None, 14, 14, 128)       0         
_________________________________________________________________
conv2d_3 (Conv2D)            (None, 14, 14, 128)       147584    
_________________________________________________________________
batch_normalization_3 (Batch (None, 14, 14, 128)       512       
_________________________________________________________________
max_pooling2d_3 (MaxPooling2 (None, 7, 7, 128)         0         
_________________________________________________________________
flatten (Flatten)            (None, 6272)              0         
_________________________________________________________________
dropout (Dropout)            (None, 6272)              0         
_________________________________________________________________
dense (Dense)                (None, 128)               802944    
_________________________________________________________________
dense_1 (Dense)              (None, 16)                2064      
=================================================================
Total params: 1,270,992
Trainable params: 1,270,288
Non-trainable params: 704
_________________________________________________________________

